Algorithms and Statistical Models for Scientific Discovery in the Petabyte Era

The field of astronomy has arrived at a turning point in terms of size and complexity of both datasets and scientific collaboration. Commensurately, algorithms and statistical models have begun to adapt --- e.g., via the onset of artificial intelligence --- which itself presents new challenges and opportunities for growth. This white paper aims to offer guidance and ideas for how we can evolve our technical and collaborative frameworks to promote efficient algorithmic development and take advantage of opportunities for scientific discovery in the petabyte era. We discuss challenges for discovery in large and complex data sets; challenges and requirements for the next stage of development of statistical methodologies and algorithmic tool sets; how we might change our paradigms of collaboration and education; and the ethical implications of scientists' contributions to widely applicable algorithms and computational modeling. We start with six distinct recommendations that are supported by the commentary following them. This white paper is related to a larger corpus of effort that has taken place within and around the Petabytes to Science Workshops (https://petabytestoscience.github.io/).

==> old_text/README.txt <==

0. please feel free to email Ting Li (tingli@fnal.gov) if anything is not clear.

1. all the writing should be in one of the .tex file for a particular chapter. There shall be *NO* major text in this main.tex. If you want to create a new chapter for this document, please make a new .tex file and then use the input command to include the specific .tex file.

2. please use one of the following citation format for the references:

\cite{Li2018}
\citep{Li2018ApJ...866...22L}
\citet{2018ApJ...866...22L}
The second and third one are preferred if there are multiple papers from the same author (in last name) in one year, and the paper you are referring is NOT the most cited paper among the same author + same year. If you do the cite in one of these formats above, you do not need to add the bibliography to the main.bib file, as I will compile the bibliography at the end. If you do not follow this citation format, please add the bibliography to the main.bib.

3. If you are going to contribute to a chapter, please put your name in the contributor category. If you are the contact person/lead for a chapter, please put your name in the contact category.

4. Figures should be all in the "figures" folder. Example for how to insert a figure in latex is given below.

5. Feel free to use either the comment feature in overleaf itself, or use the comment command from the macro defined above. Here is an example of how I put down my comments in latex: \TSL{Thanks for reading.}



==> old_text/myacronyms.txt <==
VME:Virtual Machine Environment
TOMS:Telescope Observing Management System
PDF:Probability Density Function
DIBBs:Data Infrastructure Building Blocks 
DVCS:Distributed Version Control System, a form of \gls{version control} where the complete codebase - including its full history - is mirrored on every developer's computer
cold storage:Data moved to cold storage means data moved to cheaper slower storage such as tape. The assumption is this is no longer accessed frequently.
S3:Structured, imperative high level computer programming language, used as implementation language for the Virtual Machine Environment (\gls{VME}) operating system
FITS:Flexible Image Transport System,  is an open standard defining a digital file format useful for storage, transmission and processing of data. Files are formatted as tables or 2D images
AI: Artificial Intelligence, used to cover many machine learning algorithms 
API:Application Programming Interface.  Usually this is either "web API" (meaning how you access/update data via http) or "software API" (meaning how you call the function/class/etc in a particular programming language or library), although often only "API" is used and the prefix is implicit.
APL: Apache Public License 
AWS: Amazon Web Services, one of the largest cloud computing providers.
DESI:Dark Energy Spectroscopic Instrument 
FORCE11:FORCE11 is a community of scholars, librarians, archivists, publishers and research funders interested in the Future of Research Communications and e-Scholarship
FPGA:Field Programmable Gate Array, an integrated circuit which is fairly easily configurable.
GPL: GNU Public License 
HPC: High Performance Computing
HTC: High Throughput  Computing
cloud:A visible mass of condensed water vapor floating in the atmosphere, typically high above the ground or in interstellar space acting as the birthplace for stars.  Also a way of computing (on other peoples computers leveraging their services and availability).
IDL: Interactive Data Language, a programming language used for data analysis. Harris Geospatial \footnote{\url{https://www.harrisgeospatial.com/Software-Technology/IDL}}
IRAF:Image Reduction and Analysis Facility,  a collection of software written at the National Optical Astronomy Observatory (NOAO) geared towards the reduction of astronomical images in pixel array form.
LIGO: The Laser Interferometer Gravitational-Wave Observatory
Object Storage: A storage architecture that stores files as objects (opposed to a hierarchy etc.) commonly provided by cloud services, i.e AWS S3 (Simple Storage Service) or Google Compute Cloud "Cloud Storage".
PSF: Point Spread Function,  describes the response of an imaging system to a point source or point object.
SDSS: Sloan Digital Sky Survey 
 Schema: - Niall Gaffney -The definition of the metadata and linkages between datasets and metadata entities in a collection of data or archive
Value Added:A catalog or data product generated by the science community, based on datasets output by surveys or archives. Ideally will be integrated into data archive so it can be shared within the community.
TPU: Tensor Processing Unit , a proprietary type of processor designed by Google in 2016 for use with neural networks and in machine learning projects
open source software:Open source software is a type of software in which source code is released under a license in which the copyright holder grants users the rights to study, change, and distribute the software to anyone and for any purpose. Note that this is \emph{not} necessarily the same as open to contribution (see \gls{open development}).
open development:A process for developing software that emphasizes all code contribution and decision-making be done in the open, available to as wide a group as possible (This usually means anyone with internet access).
ODBC: Open DataBase Connectivity, a standard \gls{API} for \gls{SQL} databases. 
version control:The management of changes to documents, computer programs, and other collections of information. Changes are usually identified by a number or letter code. Each revision is associated with a timestamp and the person making the change. Revisions can be compared, restored, and merged
git:The most widely used \gls{DVCS} software
MCMC: Markov Chain Monte Carlo, a class of algorithms for sampling from a probability distribution.
P5:The Particle Physics Project Prioritization Panel is a scientific advisory panel tasked with recommending prioritization for U.S. investment in particle physics research, on the basis of various funding scenarios.  The last full report was in 2014: \url{https://www.usparticlephysics.org/resources/}.
Authentication:The action of showing who you are and an person, mission, or other entity
Authorization:The action of allowing an authorized or anonymous entity access to data or services
cyberinfrastructure :Sometimes denoted CI, A term first used by the US National Science Foundation (\gls{NSF}), and it typically is used to refer to information technology systems that provide particularly powerful and advanced capabilities. 
reproducibility:(this one should have many definitions and we have to say WHICH version we are talking about) The ability to combine the same code and data and get the same result, or the ability to use the same code with different data to enforce a result, or there may be others
interoperability :the ability of systems or software to exchange and make use of information between them.
Container :- Niall Gaffney
Citizen Science :- Amanda, Arfon, Meg?,
Commodity Computing:Computing bought off the shelf not specific for astronomy, could be infrastructure as a service (\gls{ias}) bough from a cloud vendor.
valley of death:Most startups fail within three years. Funding is easier in year one and profitability often takes four years, if they get past that they are out of the valley of death. Many technology problems face a similar adoption problem
IAM:Identity and Access Management
NSF:National Science Foundation
IaS:Infrastructure as a Service
parquet:Parquet File Format Hadoop. Parquet, an open source file format for Hadoop. Parquet stores nested data structures in a flat columnar format. Compared to a traditional approach where data is stored in row-oriented approach, parquet is more efficient in terms of storage and performance.
software:  The programs and other operating information used by a computer.
SQL:Structured Query Language, for interrogating relation databases
community software: Software developed for and shared among a large group of relatively like-minded users (e.g. astronomers). Typically, but not necessarily, \gls{open source software} and \gls{open development}-based.
Docker: A popular implementation of \gls{container} technology.
container: A container is a software package that contains everything the software needs to run. This includes the executable program as well as system tools, libraries, and settings. ... For example, a container that includes PHP and MySQL can run identically on both a Linux computer and a Windows machine.

IUSE:Improving Undergraduate STEM Education
Pan-STARRS:Panoramic Survey Telescope and Rapid Response System
ADS:Astrophysics Data System
DKIST:Daniel K. Inouye Solar Telescope (formerly the Advanced Technology Solar Telescope, ATST) 
NSTA: National Science Teachers Association 
AJ:The Astronomical Journal
LUVOIR:The Large UV/Optical/IR Surveyor - concept mission. 
ML:Machine Learning (see also \gls{AI})
TMT:Thirty Meter Telescope
DOI:Digital Object Identifier \url{https://www.doi.org/}
NGVLA: Next Generation Very Large Array \url{https://science.nrao.edu/futures/ngvla}
PASP:Publications of the Astronomical Society of the Pacific 
OIR:Optical Infra Red
DES:Dark Energy Survey
NGSS:Next Generation Science Standards \url{https://www.nextgenscience.org/}
CS:Computer Science
LISA:Laser Interferometer Space Antenna - ESA mission for 2030's
WFIRST:Wide Field Infrared Survey Telescope
MMA:Multi Messenger Astronomy
NYU:New York University
CSSI:Cyberinfrastructure for Sustained Scientific Innovation  \url{https://www.nsf.gov/pubs/2019/nsf19548/nsf19548.htm}
STEM:Science, Technology, Engineering and Math
CAOM:Common Archive Observation Model \url{http://www.opencadc.org/caom2/}
PI:Principle Investigator
ITAR:International Traffic in Arms Regulations
CTA:Cherenkov Telescope Array \url{https://www.cta-observatory.org/}
NAS:Neural Architecture Search 
APC:activities, projects, or state of the profession considerations - wrt. the decadal survey

SKA:Square Kilometer Array
LSSTC:LSST Corporation, a not for profit organisation associated with LSST
ZTF:Zwicky Transient Facility
NIR:Near Infra Red
IR:Infra Red
NASA ROSES:Research Opportunities in Earth and Space Science 
UK:United Kingdom
EU:European Union
OpenEXR: a high dynamic range raster file format, released as an open standard along with a set of software tools created by Industrial Light \& Magic (ILM) \url{http://www.openexr.com/index.html}
CI:\gls{cyberinfrastructure}
DNN:Deep Neural Network
ELT:Extremely Large Telescope
PLATO:PLAnetary Transits and Oscillations of stars, the third medium-class mission in ESA's Cosmic Vision programme.
TESS:Transiting Exoplanet Survey Satellite,  a space telescope for NASA's Explorer program
GW:Gravity Wave
UV:Ultra Violet
PHP: a popular general-purpose scripting language that is especially suited to web development.
GNU:GNU's Not Unix! An operating system and an extensive collection of free computer software
MSE:Maunakea Spectroscopic Explorer
ATLAS: The Asteroid Terrestrial-impact Last Alert System
AAG:Astronomy and Astrophysics Research Grants, an \gls{NSF} program
CMB:Cosmic Microwave Background
UA:University of Arizona


==> old_text/openissues.txt <==
\section{Open Issues - not included elsewhere}


How do we connect data to publications and preserve the reproducability of plots and results. Code Ocean and Zenodo and AAS are trying to solve this problem and it works for small data sets not large ones. 
Engagement of Journals and “living papers” and changing how we deliver results and reproduce results.



How do policy and politics feed in to this ? How do we cover it ? What are the impacts on  science ? What are the “if I ran the world” solutions we want to see and how to we justify it

How do we suggest changes to how data are acquired (reactive vs planned observing)

How can people contribute their own data products and distribute them?

Public Data Releases / Public Engagement?

Education/Research/Coding with big data. What is the best way to teach the next generation in the era of big data?
Need to say something about the role of Research Software Engineers. This is something NSF are currently promoting heavily.
Should consider the P5 audience (and other possible audiences?)…
Do we need to centralize/standardize the astronomical software for the next decade. Astropy? IRAF2020? 
    -- what is the best way to maximize the code developed by individuals.
    -- lots good code that you need is already on github but you probably never know.
A theme from Snowpac was that we wanted to get more attention for software in all funding calls. Do we want to have a separate WP which discusses ways to support software dev (workforce) or come up with some themes which we weave into the ones already outlined above? -- Kelle C.



Some of the needs/requirements are driven by the science cases but other parts are driven by the career development process in the field, and what needs to change. 


==> old_text/skipacronyms.txt <==
DKISTDC
DELETED
SECTIONS
COPYING
USA
ASB
GPM
MS
ORCID
BS
WOM
JJ
AMW
JJK
PROFESSIONALS
CI-LSST
AMS
TIME
ROSES
WHICH
NGST
ATST
CTRL
DIRAC
END
STARRS
OR
REC
CMD
ILM
III

